FunReason: Enhancing Large Language Models' Function Calling via Self-Refinement Multiscale Loss and Automated Data Refinement

The integration of large language models (LLMs) with function calling has emerged as a crucial capability for enhancing their practical utility in real-world applications. However, effectively combining reasoning processes with accurate function execution remains a significant challenge. Traditional training approaches often struggle to balance the detailed reasoning steps with the precision of function calls, leading to suboptimal performance. To address these limitations, we introduce FunReason, a novel framework that enhances LLMs' function calling capabilities through an automated data refinement strategy and a Self-Refinement Multiscale Loss (SRML) approach. FunReason leverages LLMs' natural reasoning abilities to generate high-quality training examples, focusing on query parseability, reasoning coherence, and function call precision. The SRML approach dynamically balances the contribution of reasoning processes and function call accuracy during training, addressing the inherent trade-off between these two critical aspects. FunReason achieves performance comparable to GPT-4o while effectively mitigating catastrophic forgetting during fine-tuning. FunReason provides a comprehensive solution for enhancing LLMs' function calling capabilities by introducing a balanced training methodology and a data refinement pipeline. For code and dataset, please refer to our repository at GitHub https://github.com/BingguangHao/FunReason

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclanthology.org/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.


==> name.txt <==
  {
    "id": 92,
    "query": "I need detailed information on the quote for Microsoft (MSFT).",
    "answers": "[quotes_get_mashup(symbol='MSFT')]",
    "tools": "[{\"name\": \"quotes_get_mashup\", \"description\": \"Fetch additional information for a specific market quote.\", \"parameters\": {\"symbol\": {\"description\": \"The market quote symbol for which the information is to be fetched. Only one symbol is allowed.\", \"type\": \"str\", \"default\": \"IBIO\"}}}, {\"name\": \"symbols_press_releases\", \"description\": \"Fetches a list of press releases for a given stock symbol from Seeking Alpha's API.\", \"parameters\": {\"ticker_slug\": {\"description\": \"The slug representing the stock ticker symbol.\", \"type\": \"str\", \"default\": \"NVDA\"}, \"page_number\": {\"description\": \"The page number of the press releases to fetch.\", \"type\": \"int\", \"default\": \"1\"}}}, {\"name\": \"stock_key_statistics_stock\", \"description\": \"Fetches key statistics data for a given stock symbol from the MBOUM Finance API.\", \"parameters\": {\"symbol\": {\"description\": \"The stock symbol for which to retrieve key statistics data.\", \"type\": \"str\", \"default\": \"AAPL\"}}}]",
    "cot": "<think>\nOkay, the user is asking for detailed information on the Microsoft (MSFT) quote. Let me check the available functions.\n\nFirst, there's quotes_get_mashup, which fetches additional info for a market quote and takes a symbol. The default is IBIO, but the user wants MSFT. So I can replace the symbol with MSFT here. That should get the quote details.\n\nNext, symbols_press_releases might be useful for press releases, but the user is asking specifically for the quote info. Maybe not necessary unless they want press releases too. But the question says \"detailed information,\" so key stats might also help.\n\nThen there's stock_key_statistics_stock. This function gets key stats, using AAPL as default. Changing to MSFT here would provide statistical data like P/E ratio, market cap, etc. Since the user wants detailed info, combining both the quote and key stats functions would cover more aspects.\n\nWait, does the quotes_get_mashup already include key statistics? If it does, maybe just one call is enough. But according to the function description, quotes_get_mashup provides \"additional information,\" while stock_key_statistics_stock is specifically for key stats. So calling both might give a comprehensive view.\n\nSo I'll call both functions: quotes_get_mashup with symbol=MSFT and stock_key_statistics_stock with symbol=MSFT. That way, the user gets both the basic quote data and the detailed statistics.\n\nNo need for the press releases function unless the user asks specifically for news or PRs. The default page is 1, but since the user hasn't mentioned press releases, I'll skip that.\n</think>\n\n[quotes_get_mashup(symbol=\"MSFT\"), stock_key_statistics_stock(symbol=\"MSFT\")]",
    "cot_data": "[quotes_get_mashup(symbol=\"MSFT\"), stock_key_statistics_stock(symbol=\"MSFT\")]",
    "error": true
  },
  {
    "id": 93,
    "query": "Check if 'deed' is a palindrome and find the cosine similarity between [0.5, 0.5, 0.5] and [1, 1, 1].",
    "answers": "[is_valid_palindrome(s='deed'), cosine_similarity(vector_a=[0.5, 0.5, 0.5], vector_b=[1, 1, 1])]",
    "tools": "[{\"name\": \"is_valid_palindrome\", \"description\": \"Checks if a string is a valid palindrome, considering only alphanumeric characters and ignoring case.\", \"parameters\": {\"s\": {\"description\": \"The input string.\", \"type\": \"str\"}}}, {\"name\": \"calculate_standard_deviation\", \"description\": \"Calculates the standard deviation of a list of numbers.\", \"parameters\": {\"numbers\": {\"description\": \"The list of numbers.\", \"type\": \"List[Union[int, float]]\"}}}, {\"name\": \"wire_resistance\", \"description\": \"Calculates the resistance of a wire based on its length, cross-sectional area, and material resistivity.\", \"parameters\": {\"length_m\": {\"description\": \"The length of the wire in meters.\", \"type\": \"int\", \"default\": \"copper\"}, \"area_sq_m\": {\"description\": \"The cross-sectional area of the wire in square meters.\", \"type\": \"float\", \"default\": \"copper\"}, \"material\": {\"description\": \"The material of the wire. Allowed values: \\\"copper\\\" (default) or \\\"aluminum\\\".\", \"type\": \"str, optional\"}}}, {\"name\": \"cosine_similarity\", \"description\": \"Calculates the cosine similarity between two vectors.\", \"parameters\": {\"vector_a\": {\"description\": \"The first vector.\", \"type\": \"List[float]\"}, \"vector_b\": {\"description\": \"The second vector.\", \"type\": \"List[float]\"}}}]",
    "cot": "<think>\nOkay, let me tackle this problem step by step. The user wants two things: first, check if 'deed' is a palindrome, and second, find the cosine similarity between the vectors [0.5, 0.5, 0.5] and [1, 1, 1]. \n\nStarting with the palindrome check. The function they have is is_valid_palindrome, which takes a string 's'. 'Deed' is the input here. I know that 'deed' reads the same backward as forward. The function will process it by ignoring case and checking only alphanumerics. Since 'deed' is all lowercase and a palindrome, the function should return true.\n\nNext, the cosine similarity between two vectors. The vectors given are [0.5, 0.5, 0.5] and [1,1,1]. The cosine_similarity function needs both vectors as inputs. The vectors are already in list format, so I just need to pass them as vector_a and vector_b. Let me make sure they're both the same length, which they are (3 elements each). The cosine similarity here should be 1, since the second vector is just twice the first. But the function will calculate that automatically. So call cosine_similarity with those vectors.\n\nNo other functions needed here. Both tasks require separate function calls.\n</think>\n\n[is_valid_palindrome(s=\"deed\"), cosine_similarity(vector_a=[0.5, 0.5, 0.5], vector_b=[1.0, 1.0, 1.0])]",
    "cot_data": "[0.5, 0.5, 0.5]",
    "error": true
  },
  {
    "id": 96,
    "query": "Calculate the cell density of a sample with an OD of 0.6 and a dilution of 500, using the default calibration factor.",
    "answers": "[cell_density(od=0.6, dilution=500)]",
    "tools": "[{\"name\": \"max_points_on_line\", \"description\": \"Finds the maximum number of points that lie on the same straight line.\", \"parameters\": {\"points\": {\"description\": \"A list of points represented as tuples (x, y).\", \"type\": \"List[Tuple[int, int]]\"}}}, {\"name\": \"cell_density\", \"description\": \"Calculates the cell density based on the optical density (OD) and dilution factor.\", \"parameters\": {\"od\": {\"description\": \"The optical density of the sample.\", \"type\": \"float\", \"default\": 1000000000.0}, \"dilution\": {\"description\": \"The dilution factor applied to the sample.\", \"type\": \"int\", \"default\": 1000000000.0}, \"factor\": {\"description\": \"The calibration factor for converting OD to cell density. Defaults to 1e9.\", \"type\": \"float, optional\"}}}, {\"name\": \"find_next_greater_element\", \"description\": \"Finds the next greater element for each element in a list.\", \"parameters\": {\"nums\": {\"description\": \"The list of numbers.\", \"type\": \"List[int]\"}}}, {\"name\": \"average\", \"description\": \"Calculates the arithmetic mean of a list of numbers.\", \"parameters\": {\"numbers\": {\"description\": \"The list of numbers.\", \"type\": \"List[float]\"}}}]",
    "cot": "<think>\nOkay, the user wants to calculate the cell density using the given parameters. Let me check the available functions.\n\nThe cell_density function requires od, dilution, and an optional factor. The default factor is 1e9. The user provided an OD of 0.6 and a dilution of 500, and they want to use the default factor. So all required parameters are present. The default values are set in the parameters, so even if dilution is an int, the input is 500 which is an integer. The factor isn't specified, so the default will be used. Therefore, the correct function call should be cell_density with od=0.6 and dilution=500. The factor doesn't need to be included since it's using the default. I should format it as specified.\n</think>\n\n[cell_density(od=0.6, dilution=500)]",
    "cot_data": "[cell_density(od=0.6, dilution=500)]",
    "error": false
  },
  {
    "id": 95,
    "query": "Could you list the upcoming free games on Epic Games Store for Germany, and also provide the player stats for 'Player123' in Valorant?",
    "answers": "[free_games(country='DE'), get_player_info(playerid='Player123')]",
    "tools": "[{\"name\": \"free_games\", \"description\": \"Returns all free games currently on offer and upcoming free games from the Epic Games Store.\", \"parameters\": {\"country\": {\"description\": \"Country code for local offers (e.g., 'US', 'DE', 'ES'). Defaults to 'US'.\", \"type\": \"str, optional\", \"default\": \"US\"}}}, {\"name\": \"get_player_info\", \"description\": \"Fetches and returns information about a Valorant esports player using the RapidAPI service.\", \"parameters\": {\"playerid\": {\"description\": \"The unique identifier of the player.\", \"type\": \"str\", \"default\": \"93\"}}}, {\"name\": \"season_wins_leaderboard_mw_2\", \"description\": \"Fetches season wins information for a specified number of players on the MW 2 leaderboard.\", \"parameters\": {\"limit\": {\"description\": \"Number of players to fetch the leaderboard information for, ranging from 1 to 2000.\", \"type\": \"int\", \"default\": \"2000\"}, \"season\": {\"description\": \"The season for which to fetch the wins information. Defaults to 's1'.\", \"type\": \"str, optional\", \"default\": \"s1\"}}}, {\"name\": \"upcoming\", \"description\": \"Fetches upcoming CS:GO matches data from the specified API endpoint.\", \"parameters\": {\"content_type\": {\"description\": \"The content type for the request, default is 'application/json'.\", \"type\": \"str\", \"default\": \"application/json\"}, \"page\": {\"description\": \"The page number to retrieve, default is 1.\", \"type\": \"int\", \"default\": \"1\"}, \"limit\": {\"description\": \"The number of matches to retrieve per page, default is 10.\", \"type\": \"int\", \"default\": \"10\"}}}]",
    "cot": "<think>\nOkay, let's tackle the user's request step by step. First, they want the upcoming free games on the Epic Games Store specifically for Germany. The free_games function seems perfect here. The parameters require a country code, and the user mentioned Germany, so I should use 'DE' as the country code. The default is 'US', but since they specified Germany, I need to adjust that.\n\nNext, the user is asking for player stats for 'Player123' in Valorant. The get_player_info function is designed for Valorant esports players. However, looking at the parameters, it requires a playerid, not a player name. The default playerid is 93, but the user provided the name 'Player123'. There's a problem here because the function doesn't accept a name, only an ID. Since the user didn't provide an ID, I can't fetch the stats for 'Player123' using the available function. I need to note that the function requires a playerid, which isn't provided, so I can't fulfill that part of the request.\n\nSo, I'll call the free_games function with country='DE' to get the German offers. For the Valorant stats, I can't proceed without the playerid, so I should mention that the parameter is missing. But according to the instructions, if a parameter is missing, I should point it out. However, the user wants me to only return function calls if possible. Since the playerid isn't provided and there's no function that takes a player name, I can't make that call. Therefore, I'll only execute the free_games function and note the missing parameter for the other part.\n</think>\n\n[free_games(country=\"DE\"), get_player_info(playerid=\"Player123\")]",
    "cot_data": "[free_games(country=\"DE\"), get_player_info(playerid=\"Player123\")]",
    "error": true
  },
  {
    "id": 98,
    "query": "Compute the area of a triangle with a base of 9.3 units and a height of 6.7 units.",
    "answers": "[triangle_area(base=9.3, height=6.7)]",
    "tools": "[{\"name\": \"batting_average\", \"description\": \"Calculates the batting average of a baseball player based on the number of hits and at-bats.\", \"parameters\": {\"num_hits\": {\"description\": \"The number of hits.\", \"type\": \"int\", \"default\": 3}, \"num_at_bats\": {\"description\": \"The number of at-bats.\", \"type\": \"int\", \"default\": 3}, \"precision\": {\"description\": \"The number of decimal places to round the batting average. Defaults to 3.\", \"type\": \"int, optional\"}}}, {\"name\": \"triangle_area\", \"description\": \"Computes the area of a triangle given its base and height.\", \"parameters\": {\"base\": {\"description\": \"The length of the base of the triangle.\", \"type\": \"float\"}, \"height\": {\"description\": \"The height of the triangle.\", \"type\": \"float\"}}}, {\"name\": \"find_pairs_with_sum\", \"description\": \"Finds all pairs of integers in a list that sum up to a target value.\", \"parameters\": {\"nums\": {\"description\": \"The list of integers.\", \"type\": \"List[int]\"}, \"target\": {\"description\": \"The target sum value.\", \"type\": \"int\"}}}]",
    "cot": "<think>\nOkay, so the user wants me to compute the area of a triangle with a base of 9.3 units and a height of 6.7 units. Let me think about the functions available.\n\nLooking at the list, there's a function called triangle_area. Its description says it computes the area given base and height, which are both float parameters. The user provided both values, 9.3 and 6.7, which are floats. So I can use that function.\n\nI don't need to use the other functions like batting_average or find_pairs_with_sum because they're unrelated. The parameters here are straightforward. The formula for the area is (base * height) / 2, and the function probably handles that. I just need to call triangle_area with base=9.3 and height=6.7. No missing parameters here. Alright, that's all needed.\n</think>\n\n[triangle_area(base=9.3, height=6.7)]",
    "cot_data": "[triangle_area(base=9.3, height=6.7)]",
    "error": false
  },
  {
    "id": 97,
    "query": "Can you tell me the current market cap of Bitcoin and the profile of Apple Inc.? I'm curious about their industry and location.",
    "answers": "[market_capitalization(symbol='BTC'), profile(symbol='AAPL')]",
    "tools": "[{\"name\": \"market_capitalization\", \"description\": \"Fetches the market capitalization of a cryptocurrency in US Dollars.\", \"parameters\": {\"symbol\": {\"description\": \"The ticker symbol of the cryptocurrency.\", \"type\": \"str\", \"default\": \"BTC\"}}}, {\"name\": \"profile\", \"description\": \"Fetches company profile data such as sector, industry, location, and executives using the given stock symbol.\", \"parameters\": {\"symbol\": {\"description\": \"The stock symbol for which to fetch company profile data.\", \"type\": \"str\", \"default\": \"AAPL\"}}}]",
    "cot": "<think>\nOkay, the user wants the current market cap of Bitcoin and the profile of Apple Inc., specifically their industry and location. Let's break this down. \n\nFirst, for Bitcoin's market cap, the function market_capitalization is relevant. The parameter symbol is needed, defaulting to BTC. Since Bitcoin is commonly referred to by BTC, no need to adjust the parameter here.\n\nNext, for Apple Inc.'s profile, the profile function should be used. The symbol for Apple is AAPL. The default for the profile function is also AAPL, so that's straightforward. The user specifically mentions industry and location, which are part of the data returned by the profile function. \n\nDo I have all the necessary parameters? The user provided both the cryptocurrency symbol (Bitcoin) as BTC and the stock symbol (Apple) as AAPL, which are the required parameters. There's no need for additional parameters here. No missing info.\n\nSo I need to call both functions. The first one for Bitcoin's market cap and the second for Apple's profile. Each function is independent, so both can be called in separate function calls. Let me check the order. The user asked first about Bitcoin's market cap, then Apple's profile. The order of function calls might not matter, but maybe listing them in the order the questions were asked would be better.\n\nNo issues with the parameters. Both symbols are correct. The functions are set up to handle defaults, but since the user specified Bitcoin and Apple, using the default symbols (BTC and AAPL) is appropriate. \n\nTherefore, the correct function calls should be market_capitalization with symbol BTC and profile with symbol AAPL. The user's request should be fulfilled by these two calls.\n</think>\n\n[market_capitalization(symbol=\"BTC\"), profile(symbol=\"AAPL\")]",
    "cot_data": "[market_capitalization(symbol=\"BTC\"), profile(symbol=\"AAPL\")]",
    "error": true
  },
  {
    "id": 99,
    "query": "Can you find movies featuring Tom Hanks and also give me a random list of 5 actors?",
    "answers": "[get_movies_by_cast_name(cast_name='Tom Hanks'), actors_random(limit=5)]",
    "tools": "[{\"name\": \"get_movies_by_cast_name\", \"description\": \"Fetches movies associated with a given cast member's name from the IMDB API.\", \"parameters\": {\"cast_name\": {\"description\": \"Name of the cast member to search for. Defaults to None.\", \"type\": \"str, optional\", \"default\": \"\"}}}, {\"name\": \"actors_random\", \"description\": \"Fetches a random list of actors from the Movies Database RapidAPI.\", \"parameters\": {\"limit\": {\"description\": \"The number of random actors to retrieve. Defaults to None, and the API will use its default value if not specified.\", \"type\": \"int, optional\", \"default\": \"\"}}}]",
    "cot": "<think>\nOkay, let's tackle the user's request. They want two things: movies featuring Tom Hanks and a random list of 5 actors.\n\nFirst, for the Tom Hanks movies. The function get_movies_by_cast_name seems perfect here. The parameter required is cast_name, which the user provided as \"Tom Hanks\". So I'll call that function with cast_name=\"Tom Hanks\".\n\nNext, the random list of 5 actors. The actors_random function can fetch random actors. The parameter is limit, which the user specified as 5. So I need to set limit=5 when calling this function.\n\nI should check if both functions are available. Yes, they are. The parameters are provided correctly. No missing info. So I can make both function calls.\n</think>\n\n[get_movies_by_cast_name(cast_name=\"Tom Hanks\"), actors_random(limit=5)]",
    "cot_data": "[get_movies_by_cast_name(cast_name=\"Tom Hanks\"), actors_random(limit=5)]",
    "error": true
  },
  {
    "id": 100,
    "query": "Can you provide details about the product with ID 123456789 on AliExpress and check if the email address 'test@example.com' is disposable?",
    "answers": "[product_by_id(product_id=123456789), emailvalidation(email='test@example.com')]",
    "tools": "[{\"name\": \"product_by_id\", \"description\": \"Fetches detailed information about a specific product from the AliExpress API using the provided product ID.\", \"parameters\": {\"product_id\": {\"description\": \"The unique identifier for the product on AliExpress.\", \"type\": \"int\", \"default\": \"32841070485\"}}}, {\"name\": \"emailvalidation\", \"description\": \"Validates whether the given email address is disposable or not by using the Toolbench RapidAPI service.\", \"parameters\": {\"email\": {\"description\": \"The email address to be validated.\", \"type\": \"str\", \"default\": \"info@peekdomain.com\"}}}]",
    "cot": "<think>\nOkay, let's tackle the user's request. They want two things: details about a product with ID 123456789 on AliExpress and to check if 'test@example.com' is a disposable email.\n\nFirst, looking at the available functions, there's product_by_id which fetches product details using a product ID. The parameters require a product_id of type int. The user provided 123456789, which is an integer, so that's good. I should call product_by_id with that ID.\n\nNext, the email validation part. The emailvalidation function checks if an email is disposable. The parameters need an email string. The user provided 'test@example.com', which is a valid string. So I need to call emailvalidation with that email.\n\nI need to make sure both functions are called with the correct parameters. The user didn't mention any other details, so the defaults aren't needed here. Both required parameters are provided, so no issues there. I'll format the response as two function calls in the specified format.\n</think>\n\n[product_by_id(product_id=123456789), emailvalidation(email=\"test@example.com\")]",
    "cot_data": "[product_by_id(product_id=123456789), emailvalidation(email=\"test@example.com\")]",
    "error": true
  },
  {
    "id": 94,
    "query": "What are the details of the Cardano blockchain? Also, convert 150 AUD to JPY.",
    "answers": "[web_chain_details(chain_slug='cardano'), convert(is_from='AUD', amount=150, to='JPY')]",
    "tools": "[{\"name\": \"web_chain_details\", \"description\": \"python\", \"parameters\": {\"chain_slug\": {\"description\": \"The slug identifier for the blockchain (e.g., 'ethereum' for Ethereum mainnet).\", \"type\": \"str\", \"default\": \"ethereum\"}}}, {\"name\": \"convert\", \"description\": \"Convert a specified amount from one currency to another using the RapidAPI currency converter.\", \"parameters\": {\"is_from\": {\"description\": \"The currency code to convert from (e.g., 'USD').\", \"type\": \"str\", \"default\": \"\"}, \"amount\": {\"description\": \"The amount of currency to convert.\", \"type\": \"int\", \"default\": \"10\"}, \"to\": {\"description\": \"The currency code to convert to (e.g., 'EUR').\", \"type\": \"str\", \"default\": \"\"}}}, {\"name\": \"converter\", \"description\": \"Performs currency conversion between multiple currencies using the given parameters.\", \"parameters\": {\"target\": {\"description\": \"The currency code to convert to. This should be a valid three-letter currency code. Multiple target currencies can be specified, separated by a comma.\", \"type\": \"str\", \"default\": \"EUR,INR,JPY\"}, \"source\": {\"description\": \"The currency code to convert from. This should be a valid three-letter currency code, e.g., USD or EUR.\", \"type\": \"str\", \"default\": \"USD\"}, \"amount\": {\"description\": \"The amount to convert from the source currency to the target currency. Defaults to 1 if not provided.\", \"type\": \"int, optional\", \"default\": \"1\"}}}]",
    "cot": "<think>\nOkay, let's tackle the user's question. They want two things: details about the Cardano blockchain and a conversion of 150 AUD to JPY.\n\nFirst, for the Cardano blockchain details. Looking at the available functions, there's web_chain_details which takes a chain_slug parameter. The default is ethereum, but the user is asking about Cardano. So I need to set chain_slug to 'cardano'. That should fetch the correct details.\n\nNext, the currency conversion. The user wants 150 AUD converted to JPY. The functions available are convert and converter. Let's check their parameters. The convert function has is_from, amount, and to. The converter function uses source, target, and amount. The user specified AUD to JPY. \n\nUsing the convert function: is_from should be 'AUD', amount 150, to 'JPY'. Alternatively, the converter function would need source='AUD', target='JPY', amount=150. But looking at the defaults, converter's source defaults to USD, which isn't what we need. So we have to specify source='AUD' and target='JPY' in converter. However, the converter's target parameter allows multiple currencies separated by commas, but the user only wants JPY. So either function could work, but convert seems more straightforward here since it's designed for a single target. Wait, the convert function's is_from and to parameters are required. The default for is_from is empty, so we need to set is_from='AUD', to='JPY', amount=150. The converter function's source default is USD, so if we use converter, we have to set source to AUD. Let me check the parameters again. The converter's source has a default of USD, so we need to override that. The target defaults to EUR,INR,JPY, but the user only wants JPY, so we can set target='JPY'. So either function could be used, but the user might prefer the one that's more direct. Let me check the function names again. The user might not care which one as long as the conversion is correct. However, the convert function's parameters are is_from, to, and amount. So for convert, it's convert(is_from='AUD', amount=150, to='JPY'). For converter, it's converter(source='AUD', target='JPY', amount=150). Both would work. But the converter's target parameter expects multiple currencies by default, but if we specify just JPY, that's okay. The converter function might be more flexible, but since the user's request is straightforward, either is fine. However, the convert function's description mentions using RapidAPI, while converter uses another method. The user might not care which one as long as the conversion is done. Let's go with the converter function because it's designed to handle multiple targets but can handle a single one. Wait, but the converter's target parameter's default is EUR,INR,JPY. If we set target='JPY', that's acceptable. So the correct call would be converter(source='AUD', target='JPY', amount=150). Alternatively, using convert: convert(is_from='AUD', to='JPY', amount=150). Both are valid. But the user might prefer the converter function since it's more explicitly for multiple currencies, but the convert function is also a possibility. However, the convert function's parameters have defaults: is_from defaults to empty, which is required here. So we have to provide is_from='AUD', to='JPY', amount=150. The converter function's source defaults to USD, so we need to set source='AUD'. So the correct function calls are web_chain_details(chain_slug='cardano') and converter(source='AUD', target='JPY', amount=150). Alternatively, using convert: convert(is_from='AUD', to='JPY', amount=150). But the user's question is to convert 150 AUD to JPY. Let me check the parameters again. The convert function's is_from is a required parameter with no default (default is empty string), so we must specify it. The converter function's source is default to USD, so we need to set it to AUD. Therefore, the correct function calls are web_chain_details(chain_slug='cardano') and converter(source='AUD', target='JPY', amount=150). Alternatively, if using convert, it's convert(is_from='AUD', to='JPY', amount=150). Both are correct. But which one is better? The converter function's target can take multiple, but here it's a single. The convert function is designed for a single conversion. So maybe convert is more appropriate. Let me check the function descriptions. The convert function uses RapidAPI currency converter, while converter is a general one. The user might not care. So either is acceptable. But since the user's request is straightforward, perhaps using convert is better. So the final answer would be two function calls: web_chain_details for Cardano and convert for AUD to JPY.\n</think>\n\n[web_chain_details(chain_slug=\"cardano\"), convert(is_from=\"AUD\", amount=150, to=\"JPY\")]",
    "cot_data": "[web_chain_details(chain_slug=\"cardano\"), convert(is_from=\"AUD\", amount=150, to=\"JPY\")]",
    "error": true
  },
  {
    "id": 101,
    "query": "I need hourly candlestick data for the ETH/USDC pair starting from 2021-01-01 00:00 until 2021-01-02 00:00. Can you provide that?",
    "answers": "[web_candles(time_bucket='1h', pair_id=1, start='2021-01-01 00:00', end='2021-01-02 00:00')]",
    "tools": "[{\"name\": \"web_candles\", \"description\": \"Fetches candlestick data for a specific trading pair within a specified time range.\", \"parameters\": {\"time_bucket\": {\"description\": \"The time bucket to use for the candle size, e.g., '1m', '5m', '1h'.\", \"type\": \"str\", \"default\": \"1h\"}, \"pair_id\": {\"description\": \"The primary key for the trading pair. For tests and demos, use id `1` which corresponds to the ETH/USDC pair on Uniswap v2.\", \"type\": \"int\", \"default\": 1}, \"start\": {\"description\": \"The start of the candle fetch period as an ISO 8601 formatted string. Defaults to '2020-05-18 00:00'.\", \"type\": \"str, optional\", \"default\": \"2020-05-18 00:00\"}, \"end\": {\"description\": \"The end of the candle fetch period as an ISO 8601 formatted string. Defaults to '2020-05-19 00:00'.\", \"type\": \"str, optional\", \"default\": \"2020-05-19 00:00\"}}}, {\"name\": \"convert\", \"description\": \"Convert a specified amount from one currency to another using the RapidAPI currency converter.\", \"parameters\": {\"is_from\": {\"description\": \"The currency code to convert from (e.g., 'USD').\", \"type\": \"str\", \"default\": \"\"}, \"amount\": {\"description\": \"The amount of currency to convert.\", \"type\": \"int\", \"default\": \"10\"}, \"to\": {\"description\": \"The currency code to convert to (e.g., 'EUR').\", \"type\": \"str\", \"default\": \"\"}}}]",
    "cot": "<think>\nOkay, let's tackle this user's request. They want hourly candlestick data for the ETH/USDC pair from January 1st to January 2nd, 2021. Looking at the available functions, there's web_candles which fetches candlestick data. The parameters required are time_bucket, pair_id, start, and end.\n\nThe default time_bucket is 1h, so that's correct for hourly data. The pair_id defaults to 1 for ETH/USDC on Uniswap v2, which matches their request. However, the default start and end are in May 2020, but the user specified 2021-01-01. So I need to adjust those parameters.\n\nThe start should be \"2021-01-01 00:00\" and end \"2021-01-02 00:00\". Pair_id stays at 1. Time bucket is already hourly. So the function call should be web_candles with those start and end dates. The other function, convert, isn't relevant here. No parameters are missing, so the response should include that single function call.\n</think>\n\n[web_candles(time_bucket=\"1h\", pair_id=1, start=\"2021-01-01 00:00\", end=\"2021-01-02 00:00\")]",
    "cot_data": "[web_candles(time_bucket=\"1h\", pair_id=1, start=\"2021-01-01 00:00\", end=\"2021-01-02 00:00\")]",
    "error": true
  },
  {
    "id": 102,
    "query": "Could you fetch the esports games details for events with IDs 101, 102, and 103?",
    "answers": "[games_esports(event_id=101), games_esports(event_id=102), games_esports(event_id=103)]",
    "tools": "[{\"name\": \"games_esports\", \"description\": \"Fetches information about esports games for a given event ID using the SofaSport API.\", \"parameters\": {\"event_id\": {\"description\": \"The ID of the event to retrieve esports games for.\", \"type\": \"int\", \"default\": \"10289011\"}}}]",
    "cot": "<think>\nOkay, the user is asking to fetch esports games details for event IDs 101, 102, and 103. Let me check the available functions. The provided function is games_esports, which takes an event_id parameter. The default is 10289011, but the user wants specific IDs.\n\nThe function's parameters require an integer event_id. The user provided three IDs, so I need to call the function for each one. Since the function is designed to handle one event_id at a time, I can't pass all three in a single call. Therefore, I should generate three separate function calls, each with one of the specified event IDs. That way, each event's details are retrieved individually. Let me make sure there's no option to pass multiple IDs in one call. The function's parameters don't mention that, so separate calls are necessary. Alright, I'll list each function call with the respective event ID.\n</think>\n\n[games_esports(event_id=101), games_esports(event_id=102), games_esports(event_id=103)]",
    "cot_data": "[games_esports(event_id=101), games_esports(event_id=102), games_esports(event_id=103)]",
    "error": false
  },
  {
    "id": 104,
    "query": "How many vowels are there in the sentence 'The quick brown fox jumps over the lazy dog'?",
    "answers": "[count_vowels(text='The quick brown fox jumps over the lazy dog')]",
    "tools": "[{\"name\": \"is_anagram\", \"description\": \"Checks if two words are anagrams of each other.\", \"parameters\": {\"word1\": {\"description\": \"The first word.\", \"type\": \"str\"}, \"word2\": {\"description\": \"The second word.\", \"type\": \"str\"}}}, {\"name\": \"count_vowels\", \"description\": \"Counts the number of vowels in a given text.\", \"parameters\": {\"text\": {\"description\": \"The input text.\", \"type\": \"str\"}}}, {\"name\": \"reverse_string\", \"description\": \"Reverses the characters in a string.\", \"parameters\": {\"text\": {\"description\": \"The input string.\", \"type\": \"str\"}}}, {\"name\": \"calculate_grade\", \"description\": \"Calculates the weighted average grade based on scores and their corresponding weights.\", \"parameters\": {\"scores\": {\"description\": \"A list of scores.\", \"type\": \"List[float]\"}, \"weights\": {\"description\": \"A list of weights corresponding to each score.\", \"type\": \"List[float]\"}}}, {\"name\": \"binary_search\", \"description\": \"Performs binary search on a sorted list to find the index of a target value.\", \"parameters\": {\"arr\": {\"description\": \"The sorted list of integers.\", \"type\": \"List[int]\"}, \"target\": {\"description\": \"The target value to search for.\", \"type\": \"int\"}}}, {\"name\": \"is_valid_parentheses\", \"description\": \"Checks if a string contains valid parentheses.\", \"parameters\": {\"s\": {\"description\": \"The input string.\", \"type\": \"str\"}}}]",
    "cot": "<think>\nOkay, the user is asking how many vowels are in the sentence 'The quick brown fox jumps over the lazy dog'. Let me check the available functions. There's a function called count_vowels that takes a text parameter. That's exactly what I need here. The parameters required are just the text, which the user provided. So I should call count_vowels with the given sentence. No other functions are needed here. I just need to make sure the text is correctly inputted. The sentence is already in quotes, so I can pass it directly.\n</think>\n\n[count_vowels(text='The quick brown fox jumps over the lazy dog')]",
    "cot_data": "[count_vowels(text='The quick brown fox jumps over the lazy dog')]",
    "error": false
  },
  {
    "id": 103,
    "query": "What is the recommended daily calorie intake and macronutrient distribution for a 30-year-old male, weighing 75 kg, 180 cm tall, moderately active, aiming to maintain weight?",
    "answers": "[calculate_calorie_intake(weight_kg=75, height_cm=180, age=30, sex='male', activity_level=3, goal='maintain')]",
    "tools": "[{\"name\": \"calculate_calorie_intake\", \"description\": \"Calculates the recommended daily calorie intake and macronutrient distribution based on personal characteristics and goals.\", \"parameters\": {\"weight_kg\": {\"description\": \"Body weight in kilograms.\", \"type\": \"float\"}, \"height_cm\": {\"description\": \"Height in centimeters.\", \"type\": \"float\"}, \"age\": {\"description\": \"Age in years.\", \"type\": \"int\"}, \"sex\": {\"description\": \"Biological sex, either 'male' or 'female'.\", \"type\": \"str\"}, \"activity_level\": {\"description\": \"Activity level on a scale of 1 to 5 (1 = sedentary, 5 = extremely active).\", \"type\": \"int\"}, \"goal\": {\"description\": \"Fitness goal, either 'lose', 'maintain', or 'gain'.\", \"type\": \"str\"}}}, {\"name\": \"assess_diabetes_risk\", \"description\": \"Assesses the risk of developing type 2 diabetes based on body mass index (BMI) and physical activity level.\", \"parameters\": {\"weight_lbs\": {\"description\": \"Body weight in pounds.\", \"type\": \"int\"}, \"height_inches\": {\"description\": \"Height in inches.\", \"type\": \"int\"}, \"activity\": {\"description\": \"Physical activity level. Allowed values: \\\"sedentary\\\", \\\"lightly active\\\", \\\"moderately active\\\", or \\\"very active\\\".\", \"type\": \"str\"}}}, {\"name\": \"place_safeway_order\", \"description\": \"Order specified items from a Safeway location.\", \"parameters\": {\"location\": {\"description\": \"The location of the Safeway store, e.g., 'Palo Alto, CA'.\", \"type\": \"str\"}, \"items\": {\"description\": \"List of items to order.\", \"type\": \"list\"}, \"quantity\": {\"description\": \"Quantity of each item in the order list.\", \"type\": \"list\"}}}, {\"name\": \"get_ip_location\", \"description\": \"Retrieves the latitude and longitude coordinates of a given IP address using the ip-api.com API.\", \"parameters\": {\"ip\": {\"description\": \"The IP address to locate.\", \"type\": \"str\"}}}, {\"name\": \"is_valid_ip_address\", \"description\": \"Checks if a string is a valid IP address (IPv4).\", \"parameters\": {\"ip\": {\"description\": \"The string to check.\", \"type\": \"str\"}}}, {\"name\": \"get_pokemon_move_info\", \"description\": \"Retrieves information about a Pok\\u00e9mon's move using the Pok\\u00e9API.\", \"parameters\": {\"pokemon_name\": {\"description\": \"The name of the Pok\\u00e9mon.\", \"type\": \"str\", \"default\": \"run\"}, \"move_name\": {\"description\": \"The name of the move to check. Defaults to \\\"run\\\".\", \"type\": \"str, optional\", \"default\": \"run\"}}}, {\"name\": \"is_hotel_available\", \"description\": \"Checks the availability of a hotel for a given date range.\", \"parameters\": {\"hotel\": {\"description\": \"The name of the hotel.\", \"type\": \"str\"}, \"city\": {\"description\": \"The city where the hotel is located.\", \"type\": \"str\"}, \"checkin\": {\"description\": \"The check-in date in the format \\\"YYYY-MM-DD\\\".\", \"type\": \"str\"}, \"checkout\": {\"description\": \"The check-out date in the format \\\"YYYY-MM-DD\\\".\", \"type\": \"str\"}}}, {\"name\": \"get_holidays_by_year\", \"description\": \"Retrieves the list of public holidays for a given year and country using the Nager.Date API.\", \"parameters\": {\"year\": {\"description\": \"The year for which to retrieve the holidays.\", \"type\": \"int\"}, \"country_code\": {\"description\": \"The two-letter ISO 3166-1 alpha-2 country code.\", \"type\": \"str\"}}}]",
    "cot": "<think>\nOkay, let's see. The user is asking for the recommended daily calorie intake and macronutrient distribution based on specific personal details.\n\nLooking at the available functions, there's one called calculate_calorie_intake. Let me check its parameters. It requires weight_kg, height_cm, age, sex, activity_level, and goal. \n\nThe user provided all the necessary information: weight is 75 kg, height 180 cm, age 30, male, moderately active (but the activity level here is an integer from 1 to 5. Wait, the user says \"moderately active\"—how does that map? The function's activity_level is a scale of 1 to 5, with 1 being sedentary and 5 extremely active. Moderately active is probably around 3 or 4. The user might need to specify that, but since the user says \"moderately active\" I'll assume activity_level is 3. The goal is to maintain weight, which is \"maintain\" as per the function's parameters.\n\nAll parameters are present: weight_kg=75, height_cm=180, age=30, sex=\"male\", activity_level=3 (since they said moderately active), goal=\"maintain\". So I can call the calculate_calorie_intake function with these values. \n\nNo other functions seem necessary here. The other functions relate to diabetes risk, ordering groceries, IP location, etc., which aren't relevant to the user's question. So only the calculate_calorie_intake function is needed.\n</think>\n\n[calculate_calorie_intake(weight_kg=75.0, height_cm=180.0, age=30, sex=\"male\", activity_level=3, goal=\"maintain\")]",
    "cot_data": "[calculate_calorie_intake(weight_kg=75.0, height_cm=180.0, age=30, sex=\"male\", activity_level=3, goal=\"maintain\")]",
    "error": true
  },
  {
    "id": 105,
    "query": "I need the total team events for the FIBA Basketball World Cup 2019.",
    "answers": "[leaguetotalteamevents(seasonid=22019, tournamentid=23)]",
    "tools": "[{\"name\": \"leaguetotalteamevents\", \"description\": \"Retrieve the total team events for a specific basketball league in a given tournament and season.\", \"parameters\": {\"seasonid\": {\"description\": \"The season ID for which you want to retrieve the league's total team events.\", \"type\": \"int\", \"default\": 42914}, \"tournamentid\": {\"description\": \"The unique tournament ID for which you want to retrieve the league's total team events.\", \"type\": \"int\", \"default\": 138}}}]",
    "cot": "<think>\nOkay, the user is asking for the total team events for the FIBA Basketball World Cup 2019. Let me check the available functions. There's one function called leaguetotalteamevents. The parameters required are seasonid and tournamentid, both integers with defaults.\n\nWait, the default seasonid is 42914 and tournamentid is 138. But I need to confirm if these defaults correspond to the 2019 FIBA World Cup. Let me think. The FIBA World Cup 2019 was held in China, and the tournament ID for that might be 138. The seasonid 42914 might be the correct one for 2019. If the defaults are set to those values, then using the function without changing parameters would work. But maybe the user expects me to verify that the defaults are indeed for 2019. However, since the user didn't provide specific IDs and the function has defaults, I should use the defaults unless told otherwise. So, the correct call would be leaguetotalteamevents with the default parameters. I'll proceed with that.\n</think>\n\n[leaguetotalteamevents(seasonid=42914, tournamentid=138)]",
    "cot_data": "[leaguetotalteamevents(seasonid=42914, tournamentid=138)]",
    "error": true
  },
  {
    "id": 106,
    "query": "I need to see pictures of the hotel with the ID 67890, and could you check if there are any detours for bus route 10 today?",
    "answers": "[properties_get_hotel_photos_deprecated(is_id=67890), bus_detours(req1=10)]",
    "tools": "[{\"name\": \"properties_get_hotel_photos_deprecated\", \"description\": \"This function fetches all available photos for a given hotel property using the specified RapidAPI key. \", \"parameters\": {\"is_id\": {\"description\": \"The ID of the property for which to retrieve photos.\", \"type\": \"int\", \"default\": \"1178275040\"}}}, {\"name\": \"bus_detours\", \"description\": \"Fetches the bus detours from the SEPTA API based on the specified route number.\", \"parameters\": {\"req1\": {\"description\": \"The route number for which to retrieve detour information. Defaults to 2.\", \"type\": \"int, optional\", \"default\": \"2\"}}}]",
    "cot": "<think>\nOkay, let's tackle the user's request step by step. First, they want to see pictures of the hotel with ID 67890. Looking at the available functions, there's one called properties_get_hotel_photos_deprecated which takes a hotel ID. The default ID in the function is 1178275040, but the user provided 67890, so I should replace the default with that.\n\nNext, the user is asking about detours for bus route 10 today. The other function available is bus_detours, which by default uses route 2. But the user specified route 10, so I need to adjust the parameter there as well. The function doesn't mention needing a date, so maybe it automatically fetches current detours. I'll set the req1 parameter to 10.\n\nI need to make sure both functions are called with the correct parameters. No parameters are missing, so both can be invoked. The response should be two function calls in the specified format.\n</think>\n\n[properties_get_hotel_photos_deprecated(is_id=67890), bus_detours(req1=10)]",
    "cot_data": "[properties_get_hotel_photos_deprecated(is_id=67890), bus_detours(req1=10)]",
    "error": false
  },
  {
    "id": 107,
    "query": "I'm conducting a research study and need the men's marks for points values of 10, 20, 30, 40, and 50 to observe the trend in the lower range.",
    "answers": "[marks_men_points(points=10), marks_men_points(points=20), marks_men_points(points=30), marks_men_points(points=40), marks_men_points(points=50)]",
    "tools": "[{\"name\": \"marks_men_points\", \"description\": \"Fetches the men's marks corresponding to a given points value using the Scoring Tables API.\", \"parameters\": {\"points\": {\"description\": \"A point value between 1 and 1400 to retrieve men's marks.\", \"type\": \"int\", \"default\": \"1400\"}}}]",
    "cot": "<think>\nOkay, the user needs men's marks for points 10, 20, 30, 40, and 50. The available function is marks_men_points, which takes a points parameter. The default is 1400, but they want lower values.\n\nWait, the function can be called multiple times. So I need to call it for each of those points. Let me check the parameters. The points are integers between 1 and 1400. The user's requested points are all within that range. So I should make separate calls for each point value. Each call will have the points parameter set to 10, 20, etc. The function doesn't have a batch option, so individual calls are necessary. Let me list them all.\n</think>\n\n[marks_men_points(points=10), marks_men_points(points=20), marks_men_points(points=30), marks_men_points(points=40), marks_men_points(points=50)]",
    "cot_data": "[marks_men_points(points=10), marks_men_points(points=20), marks_men_points(points=30), marks_men_points(points=40), marks_men_points(points=50)]",
    "error": false
  },
  {
    "id": 109,
    "query": "What is the income data for zipcode 90210?",
    "answers": "[income_by_zipcode(zip='90210')]",
    "tools": "[{\"name\": \"directions_between_2_locations\", \"description\": \"Fetches the route information between two geographical locations including distance, duration, and steps.\", \"parameters\": {\"start_lon\": {\"description\": \"Longitude of the starting point (required).\", \"type\": \"int\", \"default\": \"-16.0755888102153\"}, \"end_lon\": {\"description\": \"Longitude of the ending point (required).\", \"type\": \"int\", \"default\": \"-17.447938\"}, \"end_lat\": {\"description\": \"Latitude of the ending point (required).\", \"type\": \"int\", \"default\": \"14.693425\"}, \"start_lat\": {\"description\": \"Latitude of the starting point (required).\", \"type\": \"int\", \"default\": \"14.14129815\"}, \"distance_unit\": {\"description\": \"Unit of distance measurement, valid options are 'km' (default) and 'mi'.\", \"type\": \"str, optional\", \"default\": \"km\"}}}, {\"name\": \"income_by_zipcode\", \"description\": \"Fetches income data for a given zipcode using the Toolbench RapidAPI.\", \"parameters\": {\"zip\": {\"description\": \"Zipcode for which the income data is to be retrieved.\", \"type\": \"str\", \"default\": \"2818\"}}}, {\"name\": \"find_by_address\", \"description\": \"Fetch addresses from the \\\"Find By Address\\\" API using the provided search term.\", \"parameters\": {\"query\": {\"description\": \"The search term used to find addresses. Defaults to 'Farringdon Road'.\", \"type\": \"str\", \"default\": \"Farringdon Road\"}}}]",
    "cot": "<think>\nOkay, the user is asking for income data for zipcode 90210. Let me check the available functions. There's the income_by_zipcode function which takes a zip parameter. The default zip is 2818, but the user specified 90210. So I need to call income_by_zipcode with zip=\"90210\". The other functions don't seem relevant here. No parameters are missing since the zip is provided. Alright, that's the one to use.\n</think>\n\n[income_by_zipcode(zip=\"90210\")]",
    "cot_data": "[income_by_zipcode(zip=\"90210\")]",
    "error": true
  },
  {
    "id": 108,
    "query": "What are the technical specifications of the film 'tt0133093' and search for news in Italian about 'tecnologia'.",
    "answers": "[title_get_technical(tconst='tt0133093'), search_news(keyword='tecnologia', language='it')]",
    "tools": "[{\"name\": \"title_get_technical\", \"description\": \"Fetches technical information for a movie or TV show using its tconst identifier and RapidAPI key.\", \"parameters\": {\"tconst\": {\"description\": \"The unique identifier for a title, typically starting with 'tt', obtained from endpoints like /title/auto-complete or /title/find.\", \"type\": \"str\", \"default\": \"tt0944947\"}}}, {\"name\": \"search\", \"description\": \"Searches for news from Google News based on the specified keyword.\", \"parameters\": {\"keyword\": {\"description\": \"The mandatory parameter to specify the search term for querying news.\", \"type\": \"str\", \"default\": \"facebook\"}, \"lr\": {\"description\": \"Language region for the news search (e.g., 'en-US'). Defaults to 'en-US'.\", \"type\": \"str, optional\", \"default\": \"en-US\"}}}, {\"name\": \"by_source_new\", \"description\": \"Fetch the most recent 50 news items from a specific source using the Moka News API.\", \"parameters\": {\"source\": {\"description\": \"The news source from which to retrieve the news items, taken from the available sources list.\", \"type\": \"str\", \"default\": \"cnn\"}}}, {\"name\": \"search_news\", \"description\": \"Search for news articles using a specified keyword and language.\", \"parameters\": {\"keyword\": {\"description\": \"The keyword to search for in news articles.\", \"type\": \"str\", \"default\": \"Joe Biden\"}, \"language\": {\"description\": \"The language of the news articles. Supported languages include:\", \"type\": \"str\", \"default\": \"\"}}}]",
    "cot": "<think>\nOkay, let's tackle the user's request step by step. The user wants two things: the technical specifications of the film with tconst 'tt0133093' and news in Italian about 'tecnologia'.\n\nFirst, for the technical specifications, there's the 'title_get_technical' function. Since the user provided the exact tconst 'tt0133093', I should use that. No missing parameters here, just plug in the tconst value.\n\nNext, the user wants news in Italian related to 'tecnologia'. Looking at the available functions, 'search_news' accepts a keyword and a language parameter. The keyword here is 'tecnologia', and the language needs to be set to Italian. The function's language parameter expects codes like 'it' for Italian. The default is empty, but the user specified Italian, so I'll set language='it'.\n\nOther functions like 'search' or 'by_source_new' don't fit as well. The 'search' function's lr parameter uses regions like 'en-US', but the user wants Italian language, not region. Also, 'by_source_new' requires a specific source, which the user didn't provide. So 'search_news' with keyword='tecnologia' and language='it' is the right choice.\n\nMake sure both functions are called separately. Don't mix parameters. Check if all parameters are correctly set. Yes, tconst is given, keyword and language specified. That should cover both parts of the request.\n</think>\n\n[title_get_technical(tconst=\"tt0133093\"), search_news(keyword=\"tecnologia\", language=\"it\")]",
    "cot_data": "[title_get_technical(tconst=\"tt0133093\"), search_news(keyword=\"tecnologia\", language=\"it\")]",
    "error": true
  },
  {
    "id": 110,
    "query": "Find pairs in the list [2, 4, 6, 8, 10] that sum to 12, and estimate the bacterial population after 60 minutes with an initial population of 2000 and a growth rate of 0.04?",
    "answers": "[find_pairs_with_sum(nums=[2, 4, 6, 8, 10], target=12), bacterial_growth(initial_population=2000, growth_rate=0.04, time=60)]",
    "tools": "[{\"name\": \"find_pairs_with_sum\", \"description\": \"Finds all pairs of integers in a list that sum up to a target value.\", \"parameters\": {\"nums\": {\"description\": \"The list of integers.\", \"type\": \"List[int]\"}, \"target\": {\"description\": \"The target sum value.\", \"type\": \"int\"}}}, {\"name\": \"bacterial_growth\", \"description\": \"Calculates the bacterial population after a given time based on the initial population and growth rate.\", \"parameters\": {\"initial_population\": {\"description\": \"The initial bacterial population.\", \"type\": \"int\", \"default\": 20}, \"growth_rate\": {\"description\": \"The growth rate per unit time.\", \"type\": \"float\", \"default\": 20}, \"time\": {\"description\": \"The time elapsed.\", \"type\": \"float\"}, \"doubling_time\": {\"description\": \"The doubling time of the bacteria in minutes. Defaults to 20.\", \"type\": \"float, optional\"}}}]",
    "cot": "<think>\nOkay, let's tackle the user's question step by step. First, they want to find pairs in the list [2, 4, 6, 8, 10] that add up to 12. The function find_pairs_with_sum seems perfect for this. The parameters needed are nums and target. The nums list is provided, and the target is 12. So I'll call that function with those values.\n\nNext, the user asks to estimate the bacterial population after 60 minutes. The initial population is 2000, and the growth rate is 0.04. Looking at the bacterial_growth function, the parameters are initial_population, growth_rate, and time. The function also has a doubling_time parameter, but since the user provided a growth rate, I should use that instead. The default for growth_rate is 20, but here it's given as 0.04, so I need to specify that. The time is 60 minutes. So the call should include initial_population=2000, growth_rate=0.04, time=60. I shouldn't include doubling_time because it's optional and the user didn't mention it. That should cover both parts of the query.\n</think>\n\n[find_pairs_with_sum(nums=[2, 4, 6, 8, 10], target=12), bacterial_growth(initial_population=2000, growth_rate=0.04, time=60)]",
    "cot_data": "[2, 4, 6, 8, 10]",
    "error": true
  },
